Joint Deployment and Resource Management for Group-Tag-Based Physical-Layer Authentication and Collaborative Communication in NTN

Physical-layer authentication (PLA) in non-terrestrial networks (NTNs) has primarily been studied from a security perspective, while its system-level integration with communication remains less explored. We propose the secure adaptive framework for authentication in multi-zone networks (SAFA-MZ), a system-level formulation for the joint management of collaborative group-tag and private-data delivery in NTN, where high-altitude platform station (HAPS) placement, user association, and transmission powers are jointly selected under service and secrecy constraints. Group-level authentication tags and user data are collaboratively transmitted by multiple HAPSs, with artificial noise (AN) mitigating information leakage. We jointly optimize HAPS placement, user association, and power allocation to balance deployment regularity, tag distribution, and user-rate fairness under secrecy, quality-of-service (QoS), power, and coverage constraints. The problem is addressed using a repair-based cross-entropy method (RCEM) and a graph-aware advantage actor-critic (A2C) algorithm (GA2C). Under colluding and non-colluding eavesdropper models, GA2C improves average secrecy spectral efficiency (SSE) by 135--139% over its single-connect baseline and 21.1--23.2% over its baseline without AN. Across ten independent random seeds, GA2C achieves approximately 23.4% and 17.9% higher mean per-user SSE under non-colluding and colluding eavesdropping, respectively, and a 16.2\% higher mean private-rate Jain's index than RCEM. These results quantify the gains of multi-node connectivity and AN within the proposed framework under the evaluated assumptions.

==> references.txt <==
@ARTICLE{ref1,
	author={Khan, Wali Ullah and Sheemar, Chandan Kumar and Jamshed, Muhammad Ali and Lagunas, Eva and Querol, Jorge and Kaushik, Aryan and Chatzinotas, Symeon},
	journal={IEEE Open Journal of the Communications Society}, 
	title={RIS-Enabled Joint Communications and Sensing in 6G NTNs: Opportunities and Challenges}, 
	year={2026},
	volume={7},
	number={},
	pages={821-843},
	keywords={Reconfigurable intelligent surfaces;Sensors;6G mobile communication;Autonomous aerial vehicles;Space vehicles;Surveys;Satellite broadcasting;Planetary orbits;Signal to noise ratio;Doppler effect;6G;joint communication and sensing;reconfigurable intelligent surfaces;non-terrestrial networks;satellite communication;uncrewed aerial vehicle;high altitude platform station},
	doi={10.1109/OJCOMS.2026.3655070}}

@ARTICLE{ref2,
	author={Sharma, Debashree and Tilwari, Valmik and Pack, Sangheon},
	journal={IEEE Internet of Things Journal}, 
	title={An Overview for Designing 6G Networks: Technologies, Spectrum Management, Enhanced Air Interface, and AI/ML Optimization}, 
	year={2025},
	volume={12},
	number={6},
	pages={6133-6157},
	keywords={6G mobile communication;Internet of Things;5G mobile communication;Wireless communication;Communication system security;Reviews;Security;Terahertz communications;Surveys;Optimization;6G key performance indicators (KPIs);artificial intelligence (AI)/ML;blockchain;collaborative robots (Cobots);full duplex;Internet of Everything (IoE);Internet of Things (IoT);network security;sixth-generation (6G);smart city;terahertz (THz)},
	doi={10.1109/JIOT.2024.3505617}}

@article{ref3,
  title={Security and privacy for 6G: A survey on prospective technologies and challenges},
  author={Nguyen, Van-Linh and Lin, Po-Ching and Cheng, Bo-Chao and Hwang, Ren-Hung and Lin, Ying-Dar},
  journal={IEEE Communications Surveys \& Tutorials},
  volume={23},
  number={4},
  pages={2384--2428},
  year={2021},
  publisher={IEEE}
}

@article{ref4,
  title={Collaborative federated learning for 6G with a deep reinforcement learning-based controlling mechanism: A DDoS attack detection scenario},
  author={Kianpisheh, Somayeh and Taleb, Tarik},
  journal={IEEE Transactions on Network and Service Management},
  volume={21},
  number={4},
  pages={4731--4749},
  year={2024},
  publisher={IEEE}
}

@article{ref5,
  title={{GRNN}-based detection of eavesdropping attacks in swipt-enabled smart grid wireless sensor networks},
  author={Jiang, Weibin and Wang, Jun and Hsiung, Kan-Lin and Chen, Hsin-Yu},
  journal={IEEE Internet of Things Journal},
  year={2024},
  publisher={IEEE}
}

@article{ref6,
  title={Kerra: An Internet of Things wireless key generation resistant to replay attacks},
  author={Huan, Xintao and Miao, Kaitao and Chen, Wen and Jia, Pengyi and Hu, Han},
  journal={IEEE Internet of Things Journal},
  volume={11},
  number={17},
  pages={29035--29048},
  year={2024},
  publisher={IEEE}
}

@article{ref7,
  title={Pilot spoofing attack detection and countermeasure},
  author={Tugnait, Jitendra K},
  journal={IEEE Transactions on Communications},
  volume={66},
  number={5},
  pages={2093--2106},
  year={2018},
  publisher={IEEE}
}

@article{ref8,
	title={A survey of physical-layer authentication in wireless communications},
	author={Xie, Ning and Li, Zhuoyuan and Tan, Haijun},
	journal={IEEE Communications Surveys \& Tutorials},
	volume={23},
	number={1},
	pages={282--310},
	year={2020},
	publisher={IEEE}
}

@article{ref9,
	title={Using the physical layer for wireless authentication in time-variant channels},
	author={Xiao, Liang and Greenstein, Larry J and Mandayam, Narayan B and Trappe, Wade},
	journal={IEEE Transactions on Wireless Communications},
	volume={7},
	number={7},
	pages={2571--2579},
	year={2008},
	publisher={IEEE}
}

@article{ref10,
	title={Wireless user authentication via comparison of power spectral densities},
	author={Tugnait, Jitendra K},
	journal={IEEE Journal on Selected Areas in Communications},
	volume={31},
	number={9},
	pages={1791--1802},
	year={2013},
	publisher={IEEE}
}

@article{ref11,
  title={On the error region for channel estimation-based physical layer authentication over Rayleigh fading},
  author={Ferrante, Augusto and Laurenti, Nicola and Masiero, Chiara and Pavon, Michele and Tomasin, Stefano},
  journal={IEEE Transactions on Information Forensics and Security},
  volume={10},
  number={5},
  pages={941--952},
  year={2015},
  publisher={IEEE}
}

@article{ref12,
	title={Physical-layer authentication using multiple channel-based features},
	author={Xie, Ning and Chen, Junjie and Huang, Lei},
	journal={IEEE transactions on information forensics and security},
	volume={16},
	pages={2356--2366},
	year={2021},
	publisher={IEEE}
}

@article{ref13,
	title={ML detection in phase noise impaired SIMO channels with uplink training},
	author={Pitarokoilis, Antonios and Bj{\"o}rnson, Emil and Larsson, Erik G},
	journal={IEEE Transactions on communications},
	volume={64},
	number={1},
	pages={223--235},
	year={2015},
	publisher={IEEE}
}

@article{ref14,
	title={Identifying wireless users via transmitter imperfections},
	author={Polak, Adam C and Dolatshahi, Sepideh and Goeckel, Dennis L},
	journal={IEEE Journal on selected areas in communications},
	volume={29},
	number={7},
	pages={1469--1479},
	year={2011},
	publisher={IEEE}
}

@inproceedings{ref15,
	title={Relay authentication by exploiting I/Q imbalance in amplify-and-forward system},
	author={Hao, Peng and Wang, Xianbin and Behnad, Aydin},
	booktitle={2014 IEEE global communications conference},
	pages={613--618},
	year={2014},
	organization={IEEE}
}

@article{ref16,
	title={Physical-layer authentication},
	author={Paul, L Yu and Baras, John S and Sadler, Brian M},
	journal={IEEE Transactions on Information Forensics and Security},
	volume={3},
	number={1},
	pages={38--51},
	year={2008},
	publisher={IEEE}
}

@article{ref17,
	title={Generalized tag-based physical-layer authentication under frequency selective fading channels},
	author={Tan, Haijun and Xie, Ning and Lu, Jian and Niyato, Dusit},
	journal={IEEE Transactions on Communications},
	volume={71},
	number={5},
	pages={2876--2890},
	year={2023},
	publisher={IEEE}
}

@article{ref18,
	title={Extrinsic channel-like fingerprint embedding for authenticating MIMO systems},
	author={Goergen, Nate and Lin, W Sabrina and Liu, KJ Ray and Clancy, T Charles},
	journal={IEEE Transactions on Wireless Communications},
	volume={10},
	number={12},
	pages={4270--4281},
	year={2011},
	publisher={IEEE}
}

@article{ref19,
	title={Extrinsic channel-like fingerprinting overlays using subspace embedding},
	author={Goergen, Nate S and Lin, W Sabrina and Liu, KJ Ray and Clancy, T Charles},
	journal={IEEE Transactions on Information Forensics and Security},
	volume={6},
	number={4},
	pages={1355--1369},
	year={2011},
	publisher={IEEE}
}

@inproceedings{ref20,
	title={Differential privacy},
	author={Dwork, Cynthia},
	booktitle={International colloquium on automata, languages, and programming},
	pages={1--12},
	year={2006},
	organization={Springer}
}

@inproceedings{ref21,
	title={Preserving privacy in the age of wireless evolution: Differential privacy in 5g, beyond 5g, and 6g},
	author={Sanon, Sogo Pierre and Lipps, Christoph and Schotten, Hans D},
	booktitle={2023 International Conference on Future Communications and Networks (FCN)},
	pages={1--6},
	year={2023},
	organization={IEEE}
}

@inproceedings{ref22,
	title={Privacy vs utility analysis when applying differential privacy on machine learning classifiers},
	author={Selvarathnam, Mathuranthagaa and Ragel, Roshan and Reyes-Aldasoro, Constantino Carlos and Rajarajan, Muttukrishnan},
	booktitle={2023 19th International Conference on Wireless and Mobile Computing, Networking and Communications (WiMob)},
	pages={306--311},
	year={2023},
	organization={IEEE}
}

@article{ref23,
	title={Game theoretic physical layer authentication for spoofing detection in UAV communications},
	author={Zhou, Yi and Yeoh, Phee Lep and Kim, Kyeong Jin and Ma, Zheng and Li, Yonghui and Vucetic, Branka},
	journal={IEEE Transactions on Vehicular Technology},
	volume={71},
	number={6},
	pages={6750--6755},
	year={2022},
	publisher={IEEE}
}

@article{ref24,
	title={Physical layer authentication for satellite communication systems using machine learning},
	author={Abdrabou, Mohammed and Gulliver, T Aaron},
	journal={IEEE Open Journal of the Communications Society},
	volume={3},
	pages={2380--2389},
	year={2022},
	publisher={IEEE}
}

@inproceedings{ref25,
	title={Physical layer authentication for LEO satellite constellations},
	author={Topal, Ozan Alp and Kurt, Gunes Karabulut},
	booktitle={2022 IEEE Wireless Communications and Networking Conference (WCNC)},
	pages={1952--1957},
	year={2022},
	organization={IEEE}
}

@article{ref26,
	title={{PAST-AI}: Physical-layer authentication of satellite transmitters via deep learning},
	author={Oligeri, Gabriele and Sciancalepore, Savio and Raponi, Simone and Di Pietro, Roberto},
	journal={IEEE Transactions on Information Forensics and Security},
	volume={18},
	pages={274--289},
	year={2022},
	publisher={IEEE}
}

@article{ref27,
	title={A UAV-aided physical layer authentication based on channel characteristics and geographical locations},
	author={Zhou, Yi and Ma, Zheng and Liu, Heng and Yeoh, Phee Lep and Li, Yonghui and Vucetic, Branka and Fan, Pingzhi},
	journal={IEEE Transactions on Vehicular Technology},
	volume={73},
	number={1},
	pages={1053--1064},
	year={2023},
	publisher={IEEE}
}

@article{ref28,
	title={A multi-feature fusion approach for physical layer authentication in LEO satellites},
	author={Yan, Rongjun and Jia, Fan},
	journal={Computer Communications},
	pages={108308},
	year={2025},
	publisher={Elsevier}
}

@article{ref29,
	title={Physical layer authentication for non-coherent massive {SIMO}-enabled industrial {IoT} communications},
	author={Gu, Zhifang and Chen, He and Xu, Pingping and Li, Yonghui and Vucetic, Branka},
	journal={IEEE Transactions on Information Forensics and Security},
	volume={15},
	pages={3722--3733},
	year={2020},
	publisher={IEEE}
}

@article{ref30,
	title={Tag-based PHY-layer authentication for {RIS}-assisted communication systems},
	author={Zhang, Pinchang and Teng, Yulin and Shen, Yulong and Jiang, Xiaohong and Xiao, Fu},
	journal={IEEE Transactions on Dependable and Secure Computing},
	volume={20},
	number={6},
	pages={4778--4792},
	year={2023},
	publisher={IEEE}
}

@article{ref31,
	title={Precoder design for physical-layer security and authentication in massive MIMO UAV communications},
	author={Maeng, Sung Joon and Yap{\i}c{\i}, Yavuz and G{\"u}ven{\c{c}}, {\.I}smail and Bhuyan, Arupjyoti and Dai, Huaiyu},
	journal={IEEE Transactions on Vehicular Technology},
	volume={71},
	number={3},
	pages={2949--2964},
	year={2022},
	publisher={IEEE}
}

@inproceedings{ref32,
	title={Power allocation for fingerprint-based PHY-layer authentication with mmWave UAV networks},
	author={Maeng, Sung Joon and Yap{\i}c{\i}, Yavuz and G{\"u}ven{\c{c}}, {\.I}smail and Dai, Huaiyu and Bhuyan, Arupjyoti},
	booktitle={ICC 2021-IEEE International Conference on Communications},
	pages={1--6},
	year={2021},
	organization={IEEE}
}

@article{ref33,
	title={Collaborative computing in non-terrestrial networks: A multi-time-scale deep reinforcement learning approach},
	author={Cao, Yang and Lien, Shao-Yu and Liang, Ying-Chang and Niyato, Dusit and Shen, Xuemin},
	journal={IEEE Transactions on Wireless Communications},
	volume={23},
	number={5},
	pages={4932--4949},
	year={2023},
	publisher={IEEE}
}

@article{ref34,
	title={Dynamic beam pattern and bandwidth allocation based on multi-agent deep reinforcement learning for beam hopping satellite systems},
	author={Lin, Zhiyuan and Ni, Zuyao and Kuang, Linling and Jiang, Chunxiao and Huang, Zhen},
	journal={IEEE Transactions on Vehicular Technology},
	volume={71},
	number={4},
	pages={3917--3930},
	year={2022},
	publisher={IEEE}
}

@inproceedings{ref35,
	title={UAV Trajectory and Resource Optimization for NOMA-VLC Systems via HA-DRL Algorithm},
	author={Li, Liang and Wang, Weishen and Liao, Yuxuan and Tang, Xinke and Dong, Yuhan},
	booktitle={2024 IEEE 99th Vehicular Technology Conference (VTC2024-Spring)},
	pages={1--5},
	year={2024},
	organization={IEEE}
}

@inproceedings{ref36,
	title={Enabling urban mmWave communications with UAV-carried {IRS} via deep reinforcement learning},
	author={Sun, Geng and Liu, Bei and Li, Jiahui and Liang, Shuang and Pan, Hongyang and Zheng, Xiaoya},
	booktitle={ICC 2024-IEEE International Conference on Communications},
	pages={4985--4990},
	year={2024},
	organization={IEEE}
}

@article{ref37,
	title={Deep reinforcement learning-based resource allocation for {RSMA} in {LEO} satellite-terrestrial networks},
	author={Huang, Jingfei and Yang, Yang and Lee, Jemin and He, Dazhong and Li, Yonghui},
	journal={IEEE Transactions on Communications},
	volume={72},
	number={3},
	pages={1341--1354},
	year={2023},
	publisher={IEEE}
}

@article{ref38,
	title={Joint admission and power control for massive connections via graph neural network},
	author={Yang, Mengke and Zhai, Daosen and Zhang, Ruonan and Li, Bin and Cai, Lin and Yu, F Richard},
	journal={IEEE Transactions on Vehicular Technology},
	volume={73},
	number={8},
	pages={11806--11820},
	year={2024},
	publisher={IEEE}
}

@article{ref39,
	title={Link scheduling using graph neural networks},
	author={Zhao, Zhongyuan and Verma, Gunjan and Rao, Chirag and Swami, Ananthram and Segarra, Santiago},
	journal={IEEE Transactions on Wireless Communications},
	volume={22},
	number={6},
	pages={3997--4012},
	year={2022},
	publisher={IEEE}
}

@article{ref40,
	title={Graph neural networks for scalable radio resource management: Architecture design and theoretical analysis},
	author={Shen, Yifei and Shi, Yuanming and Zhang, Jun and Letaief, Khaled B},
	journal={IEEE Journal on Selected Areas in Communications},
	volume={39},
	number={1},
	pages={101--115},
	year={2020},
	publisher={IEEE}
}

@article{ref41,
	title={Rate-splitting multiple access: Fundamentals, survey, and future research trends},
	author={Mao, Yijie and Dizdar, Onur and Clerckx, Bruno and Schober, Robert and Popovski, Petar and Poor, H Vincent},
	journal={IEEE communications surveys \& tutorials},
	volume={24},
	number={4},
	pages={2073--2126},
	year={2022},
	publisher={IEEE}
}

@INPROCEEDINGS{ref42,
	author    = {Ji, Zhouying and Li, Dongming},
	title     = {Physical Layer Authentication Based on Channel Variance Normalization and Difference Exponential Amplification},
	booktitle = {Proceedings of the 2025 IEEE 101st Vehicular Technology Conference (VTC2025-Spring)},
	year      = {2025},
	pages     = {1--7},
	doi       = {10.1109/VTC2025-Spring65109.2025.11174359},
	keywords  = {physical layer authentication, channel state information, hypothesis testing, authentication reliability}
}

@article{ref43,
	author  = {Pinchang Zhang and Yulin Teng and Mu Niu and Xiaohong Jiang and Fu Xiao},
	title   = {Physical Layer Authentication Utilizing Beam Pattern Features in Millimeter-Wave {MIMO} Systems},
	journal = {IEEE Transactions on Dependable and Secure Computing},
	volume  = {22},
	number  = {3},
	pages   = {2563--2578},
	year    = {2025},
	doi     = {10.1109/TDSC.2024.3521086}
}

@article{ref44,
	author  = {Yulin Teng and Pinchang Zhang and Keshuang Han and Xiaohong Jiang and Yulong Shen and Fu Xiao},
	title   = {CovertAuth: Joint Covert Communication and Authentication in mmWave Systems},
	journal = {IEEE/ACM Transactions on Networking},
	volume  = {34},
	pages   = {1421--1436},
	year    = {2026},
	doi     = {10.1109/TON.2025.3624385}
}

@article{ref47,
	author  = {Yifan Zhang and Riku J{\"a}ntti and Zheng Yan and Yongchao Dang and Masoud Kaveh and Zhu Han},
	title   = {Physical Layer Challenge-Response Authentication between Ambient Backscatter Devices},
	journal = {IEEE Transactions on Information Forensics and Security},
	volume  = {21},
	pages   = {1512--1527},
	year    = {2026},
	doi     = {10.1109/TIFS.2026.3655191}
}

@inproceedings{ref50,
	title={{IRS}-Assisted Challenge-Response Physical Layer Authentication Scheme Considering Power Budget},
	author={Pan, Cheng and Wang, Shen and Tao, Xiaofeng},
	booktitle={2025 IEEE Wireless Communications and Networking Conference (WCNC)},
	pages={1--6},
	year={2025},
	organization={IEEE}
}

@inproceedings{ref49,
	author={Gencsek, Ewan and M{\'e}gret, Patrice and Moeyaert, V{\'e}ronique},
	title={Tag-Based Physical Layer Authentication over a Nakagami-m Block-Flat Fading Channel: Theory and GNU Radio Simulations for IIoT},
	booktitle={2025 8th International Conference on Advanced Communication Technologies and Networking (CommNet)},
	pages={1--8},
	year={2025},
	organization={IEEE}
}


@inproceedings{ref48,
	author={Yao, Lei and He, Boxiang and Wang, Shilian},
	booktitle={2025 IEEE/CIC International Conference on Communications in China (ICCC)},
	title={Physical-Layer Authentication via Series Cancellation},
	year={2025},
	pages={1--6},
	doi={10.1109/ICCC65529.2025.11149277}
}


@article{ref46,
	author  = {Junqing Zhang and Yijia Guo and Y.-W. Peter Hong and Stefano Tomasin},
	title   = {Model-Driven Learning-Based Physical Layer Authentication for Mobile Wi-Fi Devices},
	journal = {IEEE Transactions on Information Forensics and Security},
	volume  = {21},
	pages   = {1497--1511},
	year    = {2026},
	doi     = {10.1109/TIFS.2026.3657184}
}

@article{ref51,
	author  = {Guangjie Han and Yaxin Hu and Yu He and Tongwei Zhang and Feiyang Li},
	title   = {Multi-Source Trust Evaluation Using Physical Layer Authentication and Reinforcement Learning for Distributed {AUV} Swarms in Underwater Data Collection},
	journal = {IEEE Transactions on Cognitive Communications and Networking},
	year    = {2026},
	doi     = {10.1109/TCCN.2026.3657053}
}

@article{ref45,
	author  = {Xiaoying Qiu and Xiaoyu Ma and Jinwei Yu and Maozhi Xu},
	title   = {Deep Complex Network Architecture for Multi-User Physical Layer Authentication in Wireless Communication},
	journal = {IEEE Communications Letters},
	year    = {2025}
}

@article{ref52,
	title   = {A Survey of Machine Learning-based Physical-Layer Authentication in Wireless Communications},
	author  = {Meng, Rui and Xu, Bingxuan and Xu, Xiaodong and Sun, Mengying and Wang, Bizhu and Han, Shujun and Lv, Suyu and Zhang, Ping},
	journal = {arXiv preprint arXiv:2411.09906},
	year    = {2024}
}

@ARTICLE{ref53,
	author={Hoang, Tiep M. and Vahid, Alireza and Tuan, Hoang Duong and Hanzo, Lajos},
	journal={IEEE Communications Surveys \& Tutorials}, 
	title={Physical Layer Authentication and Security Design in the Machine Learning Era}, 
	year={2024},
	volume={26},
	number={3},
	pages={1830-1860},
	keywords={Security;Wireless communication;Jamming;Authentication;Communication system security;Optimization;Neural networks;Physical layer security;authentication;secure transmission;machine learning;neural network;optimization},
	doi={10.1109/COMST.2024.3363639}}

@article{ref54,
	title   = {Physical Layer-Based Device Fingerprinting For Wireless Security: From Theory To Practice},
	author  = {Zhang, Junqing and Ardizzon, Francesco and Piana, Mattia and Shen, Guanxiong and Tomasin, Stefano},
	journal = {arXiv preprint arXiv:2506.09807},
	year    = {2025}
}

@article{ref55,
	title   = {A Survey on Artificial Noise for Physical Layer Security: Opportunities, Technologies, Guidelines, Advances, and Trends},
	author  = {Niu, Hong and Xiao, Yue and Lei, Xia and Chen, Jiangong and Xiao, Zhihan and Li, Mao and Yuen, Chau},
	journal = {arXiv preprint arXiv:2507.06500},
	year    = {2025}
}

@inproceedings{ref56,
	title     = {Physical Layer Authentication Scheme Based on Improved SVM in Static Scenarios},
	author    = {Xiao, Yujie and Ma, Ying and Wang, Yaguang},
	booktitle = {2025 4th International Symposium on Computer Applications and Information Technology (ISCAIT)},
	year      = {2025},
	doi       = {10.1109/ISCAIT64916.2025.11010445},
	organization = {IEEE}
}

@inproceedings{ref57,
	title     = {High-Speed Cyber-Physical Security Using Robust Physical Layer Authentication},
	author    = {Lang, Sydney and Musah, Tawfiq},
	booktitle = {2025 IEEE 68th International Midwest Symposium on Circuits and Systems (MWSCAS)},
	year      = {2025},
	doi       = {10.1109/MWSCAS53549.2025.11244598},
	organization = {IEEE}
}

@inproceedings{ref58,
	title     = {A Lightweight Machine Learning Based Physical Layer Authentication Design for UAV Communications},
	author    = {Nurzhaubayeva, Gulsaya and Dashtifard, Nasim and Yedilkhan, Didar and Mahmoud, Haitham and Bulut Cebecioglu, Berna and Mi, De},
	booktitle = {2025 IEEE European Technology and Engineering Management Summit (E-TEMS)},
	year      = {2025},
	doi       = {10.1109/E-TEMS64751.2025.11239238},
	organization = {IEEE}
}

@article{ref59,
	title   = {OTFS-Based Physical Layer Authentication for UAV-Assisted Data Collection in Wireless Sensor Network},
	author  = {Kawoya, Agnes Francis and Wang, Hua},
	journal = {IEEE Access},
	year    = {2025},
	doi     = {10.1109/ACCESS.2025.3565375},
	publisher = {IEEE}
}

@article{ref60,
	title   = {A Novel Layer Pruning Method Based on Graph Structure of Feature Representations for Specific Emitter Identification},
	author  = {Yang, Ning and Zhang, Bangning and Ding, Guoru and Guo, Daoxing},
	journal = {IEEE Transactions on Cognitive Communications and Networking},
	volume  = {12},
	year    = {2026},
	doi     = {10.1109/TCCN.2025.3566416},
	publisher = {IEEE}
}

@inproceedings{ref61,
	title     = {Performance Evaluation of Physical Layer Authentication Based on Channel State Information under Massive {MIMO} systems},
	author    = {Wu, Yuemei and Zhang, Hang and Zhuang, Liqi and Ji, Fei},
	booktitle = {2025 IEEE 7th International Conference on Communications, Information System and Computer Engineering (CISCE)},
	year      = {2025},
	doi       = {10.1109/CISCE65916.2025.11065710},
	organization = {IEEE}
}

@inproceedings{ref62,
	title     = {Data-Efficient and Adaptive Physical Layer Authentication for Dynamic Wireless Channels},
	author    = {Guo, Yanru and Gao, Shanghua and Wu, Ying and Chen, Liangyin and Chen, Yanru},
	booktitle = {2025 IEEE 11th World Forum on Internet of Things (WF-IoT)},
	year      = {2025},
	doi       = {10.1109/WF-IoT64238.2025.11270544},
	organization = {IEEE}
}

@INPROCEEDINGS{ref63,
	author={Palanisamy, Balaji and Li, Chao and Krishnamurthy, Prashant},
	booktitle={2017 IEEE 37th International Conference on Distributed Computing Systems (ICDCS)}, 
	title={Group Differential Privacy-Preserving Disclosure of Multi-level Association Graphs}, 
	year={2017},
	volume={},
	number={},
	pages={2587-2588},
	keywords={Data privacy;Privacy;Aggregates;Bipartite graph;Drugs;Electronic mail;Data analysis;data privacy;group privacy;graph data},
	doi={10.1109/ICDCS.2017.223}}

@INPROCEEDINGS{ref64,
	author={Zhao, Yilin and Song, Huawei and Xu, Kai},
	booktitle={2024 6th International Conference on Frontier Technologies of Information and Computer (ICFTIC)}, 
	title={Deep Learning Research Based on Adaptive Differential Privacy and Gradient Security}, 
	year={2024},
	volume={},
	number={},
	pages={85-88},
	keywords={Deep learning;Training;Privacy;Adaptation models;Differential privacy;Correlation;Heuristic algorithms;Computational modeling;Noise;Protection;differential privacy;deep learning;Privacy budget;cascading correlation transfer;feature noise},
	doi={10.1109/ICFTIC64248.2024.10912838}}

@INPROCEEDINGS{ref65,
	author={Wang, Hui and Wan, Zhen-Yu and Hou, Yi-Bing and Chen, Ze-Gang and Tao, Tao},
	booktitle={2024 Cross Strait Radio Science and Wireless Technology Conference (CSRSWTC)}, 
	title={Differential Privacy Generative Adversarial Networks Based on Dynamic Learning Rate Constrained Adaptive Gradient Algorithm}, 
	year={2024},
	volume={},
	number={},
	pages={1-3},
	keywords={Training;Wireless communication;Differential privacy;Adaptation models;Adaptive systems;Heuristic algorithms;Generative adversarial networks;Data models;Stability analysis;Convergence;Differential privacy;Generative Adversarial Networks;Dynamic learning rate adjustment;Adaptive gradient descent},
	doi={10.1109/CSRSWTC64338.2024.10811529}}


@article{ref66,
	author    = {Cynthia Dwork and Aaron Roth},
	title     = {The Algorithmic Foundations of Differential Privacy},
	journal   = {Foundations and Trends in Theoretical Computer Science},
	volume    = {9},
	number    = {3--4},
	pages     = {211--407},
	year      = {2014},
	publisher = {Now Publishers},
	doi       = {10.1561/0400000042}
}

@ARTICLE{ref67,
	author={Xuan Tung, Nguyen and Tung Giang, Le and Duc Son, Bui and Geun-Jeong, Seon and Van Chien, Trinh and Hanzo, Lajos and Hwang, Won-Joo},
	journal={IEEE Communications Surveys \& Tutorials}, 
	title={Graph Neural Networks for Next-Generation-{IoT}: Recent Advances and Open Challenges}, 
	year={2026},
	volume={28},
	number={},
	pages={2226-2262},
	keywords={Graph neural networks;Internet of Things;Surveys;Quantum computing;Scalability;Reconfigurable intelligent surfaces;Artificial intelligence;Ultra reliable low latency communication;Next generation networking;Integrated sensing and communication;Graph neural network;Internet of Things;next-generation (NG)},
	doi={10.1109/COMST.2025.3613845}}

@ARTICLE{ref68,
	author={Tung, Nguyen Xuan and Van Chien, Trinh and Ngo, Hien Quoc and Hwang, Won Joo},
	journal={IEEE Transactions on Vehicular Technology}, 
	title={Distributed Graph Neural Network Design for Sum Ergodic Spectral Efficiency Maximization in Cell-Free Massive {MIMO}}, 
	year={2025},
	volume={74},
	number={3},
	pages={5181-5186},
	keywords={Massive MIMO;Training;Graph neural networks;Resource management;Central Processing Unit;Downlink;Optimization;Computational modeling;Wireless communication;Uplink;Cell-free massive MIMO;distributed learning;graph neural network},
	doi={10.1109/TVT.2024.3493235}}

@ARTICLE{ref69,
	author={Van Chien, Trinh and Thu, Ngo Tran Anh and Lam, Nguyen Hoang and Ngo, Hien Quoc and Chatzinotas, Symeon and Binh, Huynh Thi Thanh},
	journal={IEEE Transactions on Aerospace and Electronic Systems}, 
	title={Fairness Designs for Load Balancing Optimization in Satellite-Cell-Free Massive {MIMO} Systems}, 
	year={2025},
	volume={61},
	number={6},
	pages={16343-16356},
	keywords={Satellite broadcasting;Genetic algorithms;Load management;Channel estimation;Optimization;Massive MIMO;Uplink;Training;6G mobile communication;Satellites;Fairness design;genetic algorithm (GA);load balancing;satellite-cell-free massive MIMO},
	doi={10.1109/TAES.2025.3598814}}

@ARTICLE{ref70,
	author={Le, Ha An and Van Chien, Trinh and Choi, Wan},
	journal={IEEE Transactions on Communications}, 
	title={Graph Neural Network-Based Active and Passive Beamforming for Distributed {STAR-RIS}-Assisted Multi-User {MISO} Systems}, 
	year={2025},
	volume={73},
	number={10},
	pages={9299-9312},
	keywords={Array signal processing;Graph neural networks;Vectors;Computational modeling;Optimization;Scalability;Wireless networks;MISO;Energy efficiency;Resource management;Reconfigurable intelligent surface;graph neural network;deep learning;beamforming},
	doi={10.1109/TCOMM.2025.3558504}}

@INPROCEEDINGS{ref71,
	author={Ahmadabadi, Maryam Asadi and Mohammad Razavizadeh, S. and Jamali, Vahid},
	booktitle={2025 IEEE 36th International Symposium on Personal, Indoor and Mobile Radio Communications (PIMRC)}, 
	title={Integrated Sensing, Communication, and Powering ({ISCAP}) for {IoT}: A Joint Beamforming Design}, 
	year={2025},
	volume={},
	number={},
	pages={1-6},
	keywords={Base stations;Wireless sensor networks;Array signal processing;Simulation;Wireless networks;Integrated sensing and communication;Internet of Things;Energy harvesting;Data communication;Simultaneous wireless information and power transfer;Integrated sensing and communication (ISAC);Simultaneous wireless information and power transfer (SWIPT);Internet of Things (IoT);Beamforming design},
	doi={10.1109/PIMRC62392.2025.11274715}}


@ARTICLE{ref72,
	author={Lu, Jiarong and Li, Xi and Zhang, Heli and Leung, Victor C. M.},
	journal={IEEE Internet of Things Journal}, 
	title={Semantic Information Assignment and Relay Selection for Green Cooperative {RSMA} Networks}, 
	year={2026},
	volume={},
	number={},
	pages={1-1},
	keywords={Semantics;Energy consumption;Relays;Resource management;Semantic communication;Interference;Information processing;Symbols;Green communications;Approximation algorithms;Cooperative rate splitting multiple access (RSMA);semantic information;relay selection;resource allocation},
	doi={10.1109/JIOT.2026.3654571}}

@article{ref73,
	author  = {De Boer, Pieter-Tjerk and Kroese, Dirk P. and Mannor, Shie and Rubinstein, Reuven Y.},
	title   = {A Tutorial on the Cross-Entropy Method},
	journal = {Annals of Operations Research},
	volume  = {134},
	number  = {1},
	pages   = {19--67},
	year    = {2005},
	doi     = {10.1007/s10479-005-5724-z}
}


@ARTICLE{ref74,
	author={Zhang, Tianhui and Huo, Yan and Ma, Liran and Guo, Ela},
	journal={IEEE Communications Magazine}, 
	title={Distributed Physical Layer Authentication: Overview and Opportunities}, 
	year={2024},
	volume={62},
	number={1},
	pages={134-140},
	keywords={Authentication;Programmable logic arrays;Physical layer;Peer-to-peer computing;Collaboration;Training;Wireless sensor networks;Distributed management},
	doi={10.1109/MCOM.001.2200792}}

@ARTICLE{ref75,
	author={Yang, Yishan and Yan, Zheng and Zeng, Kai and Wang, Pu and Li, Jiajun},
	journal={IEEE Wireless Communications}, 
	title={Physical Layer Authentication in Backscatter Communication: A Review}, 
	year={2024},
	volume={31},
	number={3},
	pages={264-270},
	keywords={Scattering;Physical layer;Authentication;Low-power electronics;Programmable logic arrays;Cryptography;Fingerprint recognition;Feature extraction;Energy consumption;Costs},
	doi={10.1109/MWC.012.2200364}}


@ARTICLE{ref76,
	author={Chang, Zikai and Xiong, Wei and Xie, Ning and Niyato, Dusit},
	journal={IEEE Transactions on Mobile Computing}, 
	title={Improving Wireless Security With Phase-Tag Physical-Layer Authentication}, 
	year={2025},
	volume={24},
	number={6},
	pages={4716-4732},
	keywords={Security;Robustness;Authentication;Wireless communication;Receivers;Symbols;Simulation;Phase modulation;Mobile computing;Laboratories;Closed form;high-order modulation;phase tag;physical-layer authentication;adaptive parameter tuning},
	doi={10.1109/TMC.2025.3527220}}
	
@ARTICLE{ref77,
	author={Xu, Yuntao and Zhang, Jiaheng and Zhang, Qihong and Zhang, Peichang and Huang, Lei and Xie, Ning and Lu, Jian},
	journal={IEEE Transactions on Communications}, 
	title={Physical Layer Authentication in Spatial Modulation}, 
	year={2023},
	volume={71},
	number={5},
	pages={2947-2962},
	keywords={Authentication;Programmable logic arrays;Security;Robustness;Receivers;Fading channels;Symbols;Physical-layer authentication;spatial modulation;MIMO;compatibility;security},
	doi={10.1109/TCOMM.2023.3259439}}

@article{ref78,
  author={Zhou, Ziyang and Xu, Lei and Zhu, Liehuang},
	journal={IEEE Transactions on Information Forensics and Security}, 
	title={VPriv{KV}: Verifiable Local Differential Privacy for Key-Value Data}, 
	year={2026},
	volume={21},
	number={},
	pages={105-120},
	keywords={Protocols;Frequency estimation;Perturbation methods;Vectors;Robustness;Privacy;Differential privacy;Estimation;Numerical simulation;Indexes;Local differential privacy;key-value data;poisoning attacks;verifiable protocols;zero-knowledge proof},
	doi={10.1109/TIFS.2025.3639964}}

@article{ref79,
	author    = {Yifan Zhang and Yongchao Dang and Masoud Kaveh and Zheng Yan and Riku Jantti and Zhu Han},
	title     = {Physical Layer Challenge-Response Authentication Between Ambient Backscatter Devices},
	journal   = {IEEE Transactions on Information Forensics and Security},
	year      = {2026},
	volume    = {21},
	pages     = {1512--1527},
	doi       = {10.1109/TIFS.2026.3655191}
}

@article{ref80,
  	author={Zhang, Ge and Yang, Zhenyu and Wu, Jia and Jiao, Pengfei and Yang, Jian and Peng, Hao and Lin, Xixun},
	journal={IEEE Transactions on Information Forensics and Security}, 
	title={Learning Subgraph-Based Normality for Interpretable Graph-Level Anomaly Detection}, 
	year={2026},
	volume={21},
	number={},
	pages={288-303},
	keywords={Anomaly detection;Graph neural networks;Feature extraction;Standards;Mutual information;Training;Semantics;Prototypes;Probabilistic logic;Image edge detection;Graph-level anomaly detection;graph neural networks;explanation},
	doi={10.1109/TIFS.2025.3647221}}

@article{ref81,
	author={Cheng, Xiqi and Meng, Rui and Xu, Xiaodong and Gao, Haixiao and Zhang, Ping and Niyato, Dusit},
	journal={IEEE Transactions on Information Forensics and Security}, 
	title={{APEG}: Adaptive Physical Layer Authentication With Channel Extrapolation and Generative {AI}}, 
	year={2026},
	volume={21},
	number={},
	pages={1257-1272},
	keywords={Fingerprint recognition;Authentication;OFDM;Extrapolation;Lifting equipment;Accuracy;Communication system security;Object recognition;Noise reduction;6G mobile communication;Physical layer authentication (PLA);diffusion model;identity security;6G},
	doi={10.1109/TIFS.2026.3654380}}

@ARTICLE{ref82,
	author={Guglielmi, Anna V. and Crosara, Laura and Tomasin, Stefano},
	journal={IEEE Transactions on Information Forensics and Security}, 
	title={Design of Physical Layer Challenge Response Authentication with {RIS} and Multiple-Antenna Devices}, 
	year={2026},
	volume={21},
	number={},
	pages={3677-3688},
	keywords={Authentication;Channel estimation;Security;Upper bound;Probability density function;Optimization;Vectors;Perturbation methods;Matrix converters;Europe;Challenge response (CR) authentication;physical layer authentication (PLA);reflecting intelligent surface (RIS)},
	doi={10.1109/TIFS.2026.3676952}}
	
@ARTICLE{ref83,
	author={Meng, Rui and Cheng, Xiqi and Gao, Song and Xu, Xiaodong and Dong, Chen and Nan, Guoshun and Tao, Xiaofeng and Zhang, Ping and Quek, Tony Q. S.},
	journal={IEEE Wireless Communications}, 
	title={Generative {AI} for Physical-Layer Authentication}, 
	year={2026},
	volume={},
	number={},
	pages={1-9},
	keywords={Fingerprint recognition;Authentication;Training;Security;Data models;Adaptation models;Transformers;Signal to noise ratio;Estimation;Perturbation methods;Generative AI;physical-layer authentication;6G;identity security},
	doi={10.1109/MWC.2026.3666169}}
	
@ARTICLE{ref84,
	author={Zhao, Changyuan and Du, Hongyang and Niyato, Dusit and Kang, Jiawen and Xiong, Zehui and Kim, Dong In and Shen, Xuemin and Letaief, Khaled B.},
	journal={IEEE Transactions on Cognitive Communications and Networking}, 
	title={Generative {AI} for Secure Physical Layer Communications: A Survey}, 
	year={2025},
	volume={11},
	number={1},
	pages={3-26},
	keywords={Security;Artificial intelligence;Physical layer security;Surveys;Authentication;Communication networks;Resilience;Generative AI;physical layer communications;physical layer security;wireless sensor network;anomaly detection},
	doi={10.1109/TCCN.2024.3438379}}
	
@ARTICLE{ref85,
	author={Zeng, Xinyuan and Wang, Chao and Li, Zan and Jin, Liang and Ng, Derrick Wing Kwan and Niyato, Dusit and Kim, Kyeong Jin and Al-Dhahir, Naofal},
	journal={IEEE Transactions on Wireless Communications}, 
	title={Intelligent Physical Layer Authentication Based on Complex-Valued Neural Networks: Defending Against Pilot Contamination and Clone Attacks}, 
	year={2026},
	volume={25},
	number={},
	pages={14486-14502},
	keywords={Jamming;Antennas;Receiving antennas;Antennas and propagation;Antenna arrays;Broadcasting;Radio broadcasting;Radio networks;Programmable logic arrays;Filtering;Millimeter wave communication;pilot contamination attacks;clone attacks;physical layer authentication;complex-valued long short-term memory},
	doi={10.1109/TWC.2026.3677134}}
	
@ARTICLE{ref86,
	author={Liu, Zhihao and Lou, Jian and Bao, Wenjie and Hu, Yuke and Wang, Wenli and Qin, Zhan and Ren, Kui},
	journal={IEEE Transactions on Information Forensics and Security}, 
	title={Differentially Private Zeroth-Order Methods for Scalable Large Language Model Fine-tuning}, 
	year={2026},
	volume={},
	number={},
	pages={1-1},
	keywords={Scalability;Privacy;Estimation;Standards;Perturbation methods;Tuning;Training;Smoothing methods;Memory management;Large language models},
	doi={10.1109/TIFS.2026.3679194}}
	
	
@article{ar,
	title={Distributed Physical Layer Authentication and Collaborative RSMA in Non-Terrestrial Networks via Graph Reinforcement Learning},
	author={Rajabi, Parsa and Mirzaee, Mohammad and Abedi, Mohammad Reza and Mokari, Nader and Azmi, Paeiz},
	journal={arXiv preprint arXiv:2609.09475},
	year={2026}
}


@article{teng2025covertauth,
	title={CovertAuth: Joint covert communication and authentication in mmWave systems},
	author={Teng, Yulin and Zhang, Pinchang and Han, Keshuang and Jiang, Xiaohong and Shen, Yulong and Xiao, Fu},
	journal={IEEE Transactions on Networking},
	volume={34},
	pages={1421--1436},
	year={2025},
	publisher={IEEE}
}

@article{wang2025joint,
	title={Joint secrecy rate achieving and authentication enhancement via tag-based encoding in chaotic UAV communication environment},
	author={Wang, Junjie and Fang, Fang and Han, Gangtao and Wang, Ning and Wang, Xianbin},
	journal={IEEE Internet of Things Journal},
	volume={12},
	number={8},
	pages={9491--9507},
	year={2025},
	publisher={IEEE}
}

@article{zhang2025authscatter,
	title={AuthScatter: Accurate, robust, and scalable mutual authentication in physical layer for backscatter communications},
	author={Zhang, Yifan and Xie, Boxuan and Yang, Yishan and Yan, Zheng and J{\"a}ntti, Riku and Han, Zhu},
	journal={IEEE Transactions on Information Forensics and Security},
	volume={20},
	pages={6937--6952},
	year={2025},
	publisher={IEEE}
}




@article{salehi2023reliability,
	title={Reliability and delay analysis of 3-dimensional networks with multi-connectivity: Satellite, HAPs, and cellular communications},
	author={Salehi, Fateme and Ozger, Mustafa and Cavdar, Cicek},
	journal={IEEE Transactions on Network and Service Management},
	volume={21},
	number={1},
	pages={437--450},
	year={2023},
	publisher={IEEE}
}

@article{mahyoub2025visibility,
	title={Visibility-aware user association and resource allocation in multi-slice leo satellite networks},
	author={Mahyoub, Mohammed and Yanikomeroglu, Halim and Kurt, Gunes Karabulut and Martel, Stephane},
	journal={IEEE Transactions on Network and Service Management},
	year={2025},
	publisher={IEEE}
}

@article{mao2022rate,
	title={Rate-splitting multiple access: Fundamentals, survey, and future research trends},
	author={Mao, Yijie and Dizdar, Onur and Clerckx, Bruno and Schober, Robert and Popovski, Petar and Poor, H Vincent},
	journal={IEEE communications surveys \& tutorials},
	volume={24},
	number={4},
	pages={2073--2126},
	year={2022},
	publisher={IEEE}
}

@inproceedings{flores2026secure,
	title={Secure Task Offloading and Resource Allocation Design for Multi-Layer Non-Terrestrial Networks},
	author={Flores, Alejandro and Da Silva, Isabella WG and Ha, Vu Nguyen and Ntontin, Konstantinos and Ngo, Hien Quoc and Matthaiou, Michail and Chatzinotas, Symeon},
	booktitle={IEEE INFOCOM 2026-IEEE Conference on Computer Communications},
	pages={1--7},
	year={2026},
	organization={IEEE}
}

@article{venkatesan2024lightweight,
	title={A lightweight physical layer authentication-based blockchain consensus mechanism for edge networks},
	author={Venkatesan, C and Jeevanantham, S and Rebekka, B},
	journal={IEEE Transactions on Network and Service Management},
	volume={22},
	number={2},
	pages={1594--1607},
	year={2024},
	publisher={IEEE}
}

@article{khan2024security,
	title={Security and privacy issues and solutions for UAVs in B5G networks: A review},
	author={Khan, Muhammad Asghar and Kumar, Neeraj and Alsamhi, Saeed Hamood and Barb, Gordana and Zywio{\l}ek, Justyna and Ullah, Insaf and Noor, Fazal and Shah, Jawad Ali and Almuhaideb, Abdullah M},
	journal={IEEE Transactions on Network and Service Management},
	volume={22},
	number={1},
	pages={892--912},
	year={2024},
	publisher={IEEE}
}
